Fabry-P\'erot Resonance Shifts as a Novel Non-destructive In Situ Surface Damage Diagnostic

Current surface damage evaluation for nanostructured electronic devices requires specialized equipment or conditions outside the designed operating environment and cannot be used for in situ evaluation of surface damage. In this work, we developed a non-destructive method to probe the surface sublimation of a semiconductor heterostructure which can be applied to other semiconductor damage mechanisms. This approach employs shifts in the resonances of an optical cavity comprising the surface and an integrated distributed Bragg reflector fabricated below the semiconductor heterostructure undergoing sublimation. We performed the demonstration of this technique under vacuum, but surface damage effects can be observed in any operational environment either in situ or ex situ.

==> data/MBE_fitfunc.dat <==
-1.0 762.6336980000001
-0.898989898989899 762.5641325454546
-0.797979797979798 762.4945670909092
-0.696969696969697 762.4250016363637
-0.595959595959596 762.3554361818183
-0.4949494949494949 762.2858707272728
-0.3939393939393939 762.2163052727274
-0.29292929292929293 762.1467398181819
-0.19191919191919193 762.0771743636365
-0.09090909090909094 762.007608909091
0.010101010101010166 761.9380434545456
0.11111111111111116 761.8684780000001
0.21212121212121215 761.7989125454546
0.31313131313131315 761.7293470909092
0.41414141414141414 761.6597816363637
0.5151515151515151 761.5902161818183
0.6161616161616161 761.5206507272728
0.7171717171717171 761.4510852727274
0.8181818181818181 761.3815198181819
0.9191919191919191 761.3119543636365
1.0202020202020203 761.242388909091
1.121212121212121 761.1728234545456
1.2222222222222223 761.1032580000001
1.323232323232323 761.0336925454546
1.4242424242424243 760.9641270909092
1.525252525252525 760.8945616363637
1.6262626262626263 760.8249961818183
1.727272727272727 760.7554307272728
1.8282828282828283 760.6858652727274
1.929292929292929 760.6162998181819
2.0303030303030303 760.5467343636365
2.131313131313131 760.477168909091
2.2323232323232323 760.4076034545456
2.3333333333333335 760.3380380000001
2.4343434343434343 760.2684725454546
2.5353535353535355 760.1989070909092
2.6363636363636362 760.1293416363637
2.7373737373737375 760.0597761818183
2.8383838383838382 759.9902107272728
2.9393939393939394 759.9206452727274
3.0404040404040407 759.8510798181819
3.141414141414141 759.7815143636365
3.242424242424242 759.711948909091
3.3434343434343434 759.6423834545456
3.4444444444444446 759.5728180000001
3.545454545454545 759.5032525454546
3.646464646464646 759.4336870909092
3.7474747474747474 759.3641216363637
3.8484848484848486 759.2945561818183
3.94949494949495 759.2249907272728
4.05050505050505 759.1554252727274
4.151515151515151 759.0858598181819
4.252525252525253 759.0162943636365
4.353535353535354 758.946728909091
4.454545454545454 758.8771634545456
4.555555555555555 758.8075980000001
4.656565656565657 758.7380325454546
4.757575757575758 758.6684670909092
4.858585858585858 758.5989016363637
4.959595959595959 758.5293361818183
5.0606060606060606 758.4597707272728
5.161616161616162 758.3902052727274
5.262626262626262 758.3206398181819
5.363636363636363 758.2510743636365
5.4646464646464645 758.181508909091
5.565656565656566 758.1119434545456
5.666666666666667 758.0423780000001
5.767676767676767 757.9728125454546
5.8686868686868685 757.9032470909092
5.96969696969697 757.8336816363637
6.070707070707071 757.7641161818183
6.171717171717171 757.6945507272728
6.2727272727272725 757.6249852727274
6.373737373737374 757.5554198181819
6.474747474747475 757.4858543636365
6.575757575757575 757.416288909091
6.6767676767676765 757.3467234545456
6.777777777777778 757.2771580000001
6.878787878787879 757.2075925454546
6.979797979797979 757.1380270909092
7.080808080808081 757.0684616363637
7.181818181818182 756.9988961818183
7.282828282828282 756.9293307272728
7.383838383838384 756.8597652727274
7.484848484848484 756.7901998181819
7.5858585858585865 756.7206343636365
7.686868686868687 756.651068909091
7.787878787878787 756.5815034545456
7.888888888888889 756.5119380000001
7.98989898989899 756.4423725454546
8.09090909090909 756.3728070909092
8.191919191919192 756.3032416363637
8.292929292929292 756.2336761818183
8.393939393939394 756.1641107272728
8.494949494949495 756.0945452727274
8.595959595959595 756.0249798181819
8.696969696969697 755.9554143636365
8.797979797979798 755.885848909091
8.8989898989899 755.8162834545456
9.0 755.7467180000001


==> data/MBE_peakfit.dat <==
x y err
0 761.96 0.03
1.5 760.909 0.102956
1.5 760.96 0.07
3 759.879 0.108167
3 759.863 0.0583095
4.5 758.839 0.102956
4.5 758.78 0.04
6 757.689 0.0984886
6 757.763 0.0583095
7.5 756.879 0.0984886
7.5 756.903 0.0583095


==> data/MBE_raw1.dat <==
x	y
750	47.1206607497239
752	47.5081128358551
754	43.3626801854625
756	37.5509831236155
758	29.1092653587283
760	22.0947063688999
762	19.4778757337934
764	22.6230991136092
766	29.2981255985771
768	34.9779471751989
770	38.5065251529756
772	37.5364228974459
774	33.7249965030074
776	28.6639421082551
778	23.9409948760383
780	20.1255092880326


==> data/MBE_raw2.dat <==
x	y
750	46.5141157438814
752	45.1559183673469
754	40.0319072181118
756	33.1545016207092
758	25.0360414935031
760	20.4678644175531
762	20.7157028892655
764	26.0197951519658
766	32.6952816619624
768	37.0088751968927
770	38.3145769892758
772	36.6194299109633
774	31.3316339501041
776	26.426343999939
778	21.3726364539573
780	18.3210191082803


==> data/MBE_raw3.dat <==
x	y
750	45.8915175216348
752	43.2297625416684
754	37.272822298068
756	29.8068988281895
758	23.0936630780982
760	21.0335966026353
762	23.5042802664683
764	29.7886234182425
766	36.0438154196152
768	39.6605524065651
770	39.275284301191
772	36.182613263669
774	30.5248175488048
776	24.5701058201058
778	19.7395438463482
780	17.2308534197498


==> data/MBE_raw4.dat <==
x	y
750	45.087264947641
752	40.2887649136004
754	33.622411872474
756	26.3481034181671
758	21.7636149047378
760	22.690588311346
762	27.5374142452255
764	34.195648826415
766	39.2217541256775
768	40.5652283297961
770	38.7019068112
772	34.5543608639129
774	27.0238252858825
776	21.7786990729681
778	17.6833186567342
780	16.305733581421


==> data/MBE_raw5.dat <==
x	y
750	43.8452638924597
752	38.2775737284395
754	31.0649017499988
756	24.9004253178237
758	22.7119290830105
760	25.9485125684552
762	31.4890768901264
764	37.8418952479281
766	41.6033792945667
768	42.2327190910706
770	38.8250406548506
772	33.8565495370337
774	25.8437045303649
776	20.4232062559555
778	16.6015860875166
780	15.978702046873


==> data/MBE_raw6.dat <==
x	y
750	41.9634010903176
752	35.7614743434908
754	28.8790232040287
756	23.971641854071
758	24.033168248456
760	28.8815322288126
762	34.8056364877013
764	40.3125899910221
766	42.8675614251309
768	41.9097130823901
770	38.0981055808191
772	32.3490751007879
774	23.8353010161395
776	18.6548061941556
778	15.5239841620148
780	15.545849996492


==> data/MOCVD_fitfunc1.dat <==
-1.0 796.2266930000001
-0.9595959595959596 796.1993922727273
-0.9191919191919192 796.1720915454546
-0.8787878787878788 796.1447908181818
-0.8383838383838383 796.1174900909091
-0.797979797979798 796.0901893636365
-0.7575757575757576 796.0628886363637
-0.7171717171717171 796.035587909091
-0.6767676767676767 796.0082871818182
-0.6363636363636364 795.9809864545455
-0.5959595959595959 795.9536857272727
-0.5555555555555556 795.9263850000001
-0.5151515151515151 795.8990842727274
-0.4747474747474747 795.8717835454546
-0.43434343434343425 795.8444828181819
-0.3939393939393939 795.8171820909091
-0.3535353535353535 795.7898813636364
-0.31313131313131304 795.7625806363637
-0.2727272727272727 795.735279909091
-0.23232323232323226 795.7079791818182
-0.19191919191919182 795.6806784545455
-0.1515151515151515 795.6533777272728
-0.11111111111111105 795.626077
-0.07070707070707061 795.5987762727273
-0.030303030303030276 795.5714755454546
0.010101010101010166 795.5441748181819
0.05050505050505061 795.5168740909091
0.09090909090909105 795.4895733636364
0.1313131313131315 795.4622726363637
0.1717171717171717 795.4349719090909
0.21212121212121215 795.4076711818183
0.2525252525252526 795.3803704545455
0.29292929292929304 795.3530697272728
0.3333333333333335 795.325769
0.3737373737373739 795.2984682727273
0.41414141414141437 795.2711675454545
0.4545454545454546 795.2438668181819
0.49494949494949503 795.2165660909092
0.5353535353535355 795.1892653636364
0.5757575757575759 795.1619646363637
0.6161616161616164 795.1346639090909
0.6565656565656568 795.1073631818182
0.696969696969697 795.0800624545456
0.7373737373737375 795.0527617272728
0.7777777777777779 795.0254610000001
0.8181818181818183 794.9981602727273
0.8585858585858588 794.9708595454546
0.8989898989898992 794.9435588181818
0.9393939393939394 794.9162580909091
0.9797979797979799 794.8889573636365
1.0202020202020203 794.8616566363637
1.060606060606061 794.834355909091
1.1010101010101012 794.8070551818182
1.1414141414141414 794.7797544545455
1.181818181818182 794.7524537272727
1.2222222222222223 794.7251530000001
1.262626262626263 794.6978522727273
1.3030303030303032 794.6705515454546
1.3434343434343434 794.6432508181819
1.383838383838384 794.6159500909091
1.4242424242424243 794.5886493636364
1.464646464646465 794.5613486363637
1.5050505050505052 794.534047909091
1.5454545454545459 794.5067471818182
1.585858585858586 794.4794464545455
1.6262626262626263 794.4521457272728
1.666666666666667 794.424845
1.7070707070707072 794.3975442727274
1.7474747474747478 794.3702435454546
1.787878787878788 794.3429428181819
1.8282828282828287 794.3156420909091
1.868686868686869 794.2883413636364
1.9090909090909092 794.2610406363636
1.9494949494949498 794.2337399090909
1.98989898989899 794.2064391818183
2.0303030303030307 794.1791384545455
2.070707070707071 794.1518377272728
2.111111111111111 794.124537
2.151515151515152 794.0972362727273
2.191919191919192 794.0699355454545
2.2323232323232327 794.0426348181819
2.272727272727273 794.0153340909092
2.3131313131313136 793.9880333636364
2.353535353535354 793.9607326363637
2.393939393939394 793.9334319090909
2.4343434343434347 793.9061311818182
2.474747474747475 793.8788304545456
2.5151515151515156 793.8515297272728
2.555555555555556 793.8242290000001
2.5959595959595965 793.7969282727273
2.6363636363636367 793.7696275454546
2.676767676767677 793.7423268181818
2.7171717171717176 793.7150260909092
2.757575757575758 793.6877253636364
2.7979797979797985 793.6604246363637
2.8383838383838387 793.633123909091
2.878787878787879 793.6058231818182
2.9191919191919196 793.5785224545455
2.95959595959596 793.5512217272727
3.0 793.5239210000001


==> data/MOCVD_fitfunc2.dat <==
4.5 791.6008845
4.545454545454546 791.5680954545454
4.590909090909091 791.5353064090909
4.636363636363637 791.5025173636363
4.681818181818182 791.4697283181818
4.7272727272727275 791.4369392727273
4.7727272727272725 791.4041502272727
4.818181818181818 791.3713611818182
4.863636363636363 791.3385721363636
4.909090909090909 791.305783090909
4.954545454545455 791.2729940454545
5.0 791.240205
5.045454545454545 791.2074159545455
5.090909090909091 791.1746269090909
5.136363636363637 791.1418378636364
5.181818181818182 791.1090488181818
5.2272727272727275 791.0762597727272
5.2727272727272725 791.0434707272727
5.318181818181818 791.0106816818181
5.363636363636363 790.9778926363637
5.409090909090909 790.9451035909091
5.454545454545455 790.9123145454545
5.5 790.8795255
5.545454545454545 790.8467364545454
5.590909090909091 790.8139474090909
5.636363636363637 790.7811583636363
5.681818181818182 790.7483693181817
5.7272727272727275 790.7155802727273
5.7727272727272725 790.6827912272727
5.818181818181818 790.6500021818182
5.863636363636363 790.6172131363636
5.909090909090909 790.5844240909091
5.954545454545455 790.5516350454545
6.0 790.5188459999999
6.045454545454545 790.4860569545455
6.090909090909091 790.4532679090909
6.136363636363637 790.4204788636364
6.181818181818182 790.3876898181818
6.2272727272727275 790.3549007727272
6.2727272727272725 790.3221117272727
6.318181818181818 790.2893226818181
6.363636363636363 790.2565336363637
6.409090909090909 790.2237445909091
6.454545454545455 790.1909555454545
6.5 790.1581665
6.545454545454545 790.1253774545454
6.590909090909091 790.0925884090909
6.636363636363637 790.0597993636363
6.681818181818182 790.0270103181819
6.7272727272727275 789.9942212727273
6.772727272727273 789.9614322272727
6.818181818181818 789.9286431818182
6.863636363636363 789.8958541363636
6.909090909090909 789.8630650909091
6.954545454545455 789.8302760454545
7.0 789.7974869999999
7.045454545454545 789.7646979545455
7.090909090909091 789.7319089090909
7.136363636363637 789.6991198636364
7.181818181818182 789.6663308181818
7.2272727272727275 789.6335417727272
7.272727272727273 789.6007527272727
7.318181818181818 789.5679636818181
7.363636363636363 789.5351746363636
7.409090909090909 789.5023855909091
7.454545454545455 789.4695965454546
7.5 789.4368075
7.545454545454545 789.4040184545454
7.590909090909091 789.3712294090909
7.636363636363637 789.3384403636363
7.681818181818182 789.3056513181818
7.7272727272727275 789.2728622727273
7.772727272727273 789.2400732272727
7.818181818181818 789.2072841818182
7.863636363636363 789.1744951363636
7.909090909090909 789.1417060909091
7.954545454545455 789.1089170454545
8.0 789.0761279999999
8.045454545454545 789.0433389545454
8.09090909090909 789.0105499090909
8.136363636363637 788.9777608636364
8.181818181818182 788.9449718181818
8.227272727272727 788.9121827727273
8.272727272727273 788.8793937272727
8.318181818181818 788.8466046818181
8.363636363636363 788.8138156363636
8.40909090909091 788.781026590909
8.454545454545455 788.7482375454546
8.5 788.7154485
8.545454545454547 788.6826594545454
8.59090909090909 788.6498704090909
8.636363636363637 788.6170813636363
8.681818181818182 788.5842923181818
8.727272727272727 788.5515032727272
8.772727272727273 788.5187142272727
8.818181818181818 788.4859251818182
8.863636363636363 788.4531361363636
8.90909090909091 788.4203470909091
8.954545454545455 788.3875580454545
9.0 788.354769


==> data/MOCVD_peakfit.dat <==
x y err
0 795.486 0.0962081
0 795.482 0.054626
1.5 794.526 0.0962081
1.5 794.69 0.05
3 793.316 0.136953
3 793.242 0.122
4.5 791.48 0.09
4.5 791.71 0.09
6 790.546 0.103711
6 790.522 0.0926499
7.5 789.466 0.0962081
7.5 789.412 0.0733757


==> data/MOCVD_raw1.dat <==
x	y
780	55.9110104708148
782	55.0516045015452
784	53.3940669932847
786	50.9383498024821
788	47.8285523682455
790	43.5998271870257
792	40.9375118901163
794	38.3373585865006
796	37.6302657207444
798	38.196683555965
800	41.0142913051106
802	44.3453144191445
804	48.0388263142008
806	51.1444910854017
808	53.0063879930538
810	55.4257462623389


==> data/MOCVD_raw2.dat <==
x	y
780	53.972380952381
782	52.4273893485867
784	50.2652458713903
786	47.8321461752865
788	44.1297604462633
790	39.9605472478524
792	37.5792206285441
794	35.9555359835595
796	36.1829517714587
798	38.1898967123696
800	41.4395624768261
802	45.3041072979319
804	48.3679633867277
806	51.5191969717453
808	53.6392656214176
810	55.447707805642


==> data/MOCVD_raw3.dat <==
x	y
780	40.7580433411195
782	39.4855439229009
784	37.0304931915801
786	34.8099082315601
788	31.7889348111967
790	28.808883371267
792	27.197628458498
794	26.7860403403489
796	27.4044259527255
798	30.0381667827825
800	33.3578023094949
802	36.9429034246477
804	39.7904271675914
806	41.4831040715664
808	43.2048326842063
810	42.8986929249746


==> data/MOCVD_raw4.dat <==
x	y
780	50.8003462141049
782	48.4846565939285
784	45.2864225088899
786	41.7265659380959
788	38.2556182263828
790	35.7151095732411
792	35.2106204565221
794	36.6457163778374
796	38.928946973111
798	42.188021509364
800	46.1321883578518
802	49.4597000855402
804	51.8926530274165
806	55.4400637196336
808	54.9262780763401
810	56.6460333778079


==> data/MOCVD_raw5.dat <==
x	y
780	47.6658288711616
782	45.1943592268555
784	42.0080617540902
786	39.1761533852606
788	36.2029336156056
790	34.5800632019346
792	35.0061534254068
794	36.4467069276251
796	39.7217199905668
798	43.1953361956907
800	47.2351593110076
802	49.9228638872883
804	52.3394286457994
806	54.1323380516567
808	54.9692208842001
810	55.7055130378993


==> data/MOCVD_raw6.dat <==
x	y
780	45.1811399982132
782	42.5480614257901
784	39.0361933005324
786	36.2520906188232
788	34.0269632112118
790	33.4381566985111
792	34.5116263176778
794	37.4393347771788
796	40.8301813597129
798	44.2041925465839
800	47.9133736669029
802	50.1418852548478
804	52.3316835907501
806	53.7700721433558
808	54.1190446929663
810	54.883910756394


==> data/expectedsubrate.dat <==
250.0 1.9478823983676932e-10 9.739411991838467e-12
250.4004004004004 2.0404503693621787e-10 1.0202251846810896e-11
250.8008008008008 2.1372646730759438e-10 1.068632336537972e-11
251.2012012012012 2.2385129919679564e-10 1.1192564959839785e-11
251.6016016016016 2.3443909845886283e-10 1.1721954922943142e-11
252.002002002002 2.455102610735835e-10 1.2275513053679175e-11
252.4024024024024 2.570860469291735e-10 1.2854302346458677e-11
252.8028028028028 2.6918861492128344e-10 1.3459430746064175e-11
253.2032032032032 2.81841059416041e-10 1.409205297080205e-11
253.6036036036036 2.9506744812783194e-10 1.47533724063916e-11
254.004004004004 3.0889286146403826e-10 1.5444643073201913e-11
254.4044044044044 3.2334343339092556e-10 1.6167171669546276e-11
254.8048048048048 3.3844639387685e-10 1.69223196938425e-11
255.2052052052052 3.542301129706751e-10 1.7711505648533756e-11
255.6056056056056 3.7072414657558736e-10 1.853620732877937e-11
256.00600600600603 3.879592839804073e-10 1.9397964199020366e-11
256.4064064064064 4.059675972127543e-10 2.029837986063772e-11
256.80680680680683 4.2478249228062363e-10 2.123912461403118e-11
257.2072072072072 4.4443876237123185e-10 2.2221938118561593e-11
257.60760760760763 4.6497264307839217e-10 2.324863215391961e-11
258.008008008008 4.864218697321745e-10 2.4321093486608732e-11
258.40840840840843 5.088257369071045e-10 2.5441286845355225e-11
258.8088088088088 5.322251601876858e-10 2.661125800938429e-11
259.20920920920923 5.566627402731605e-10 2.783313701365803e-11
259.6096096096096 5.821828295053663e-10 2.910914147526832e-11
260.01001001001003 6.088316009076928e-10 3.044158004538464e-11
260.4104104104104 6.366571198247435e-10 3.1832855991237174e-11
260.81081081081084 6.657094182565584e-10 3.3285470912827925e-11
261.2112112112112 6.960405719836362e-10 3.480202859918181e-11
261.61161161161164 7.277047805828058e-10 3.6385239029140295e-11
262.012012012012 7.607584504368842e-10 3.803792252184421e-11
262.41241241241244 7.952602808452809e-10 3.9763014042264045e-11
262.8128128128128 8.312713533452441e-10 4.1563567667262205e-11
263.21321321321324 8.688552243584131e-10 4.344276121792066e-11
263.6136136136136 9.080780212802495e-10 4.540390106401247e-11
264.01401401401404 9.4900854213408e-10 4.7450427106704e-11
264.4144144144144 9.917183589160393e-10 4.958591794580197e-11
264.81481481481484 1.036281924760954e-09 5.18140962380477e-11
265.2152152152152 1.0827766850633468e-09 5.413883425316734e-11
265.61561561561564 1.131283192693201e-09 5.656415963466006e-11
266.016016016016 1.1818852274495784e-09 5.909426137247891e-11
266.41641641641644 1.2346699199008455e-09 6.173349599504228e-11
266.8168168168168 1.2897278797647131e-09 6.448639398823567e-11
267.21721721721724 1.3471533289865567e-09 6.735766644932783e-11
267.6176176176176 1.4070442396797763e-09 7.035221198398881e-11
268.01801801801804 1.4695024770972067e-09 7.347512385486035e-11
268.4184184184184 1.5346339478081343e-09 7.673169739040673e-11
268.81881881881884 1.602548753261779e-09 8.012743766308895e-11
269.2192192192192 1.6733613489228575e-09 8.366806744614288e-11
269.61961961961964 1.747190709172547e-09 8.735953545862735e-11
270.02002002002 1.8241604981727262e-09 9.120802490863633e-11
270.42042042042044 1.9043992468994515e-09 9.521996234497257e-11
270.8208208208208 1.988040536557242e-09 9.940202682786211e-11
271.22122122122124 2.0752231885932257e-09 1.037611594296613e-10
271.6216216216216 2.1660914615365312e-09 1.0830457307682656e-10
272.02202202202204 2.2607952548975755e-09 1.1303976274487877e-10
272.4224224224224 2.359490320366085e-09 1.1797451601830424e-10
272.82282282282284 2.4623384805583513e-09 1.2311692402791757e-10
273.2232232232232 2.56950785556961e-09 1.2847539277848054e-10
273.62362362362364 2.681173097595773e-09 1.3405865487978866e-10
274.024024024024 2.7975156338995493e-09 1.398757816949775e-10
274.42442442442444 2.9187239184016853e-09 1.4593619592008426e-10
274.8248248248248 3.0449936921889994e-09 1.5224968460945e-10
275.22522522522524 3.1765282532409113e-09 1.588264126620456e-10
275.6256256256256 3.3135387356822937e-09 1.656769367841147e-10
276.02602602602605 3.4562443988853748e-09 1.7281221994426877e-10
276.4264264264264 3.6048729267486953e-09 1.802436463374348e-10
276.82682682682685 3.7596607374952465e-09 1.8798303687476237e-10
277.2272272272272 3.9208533043408085e-09 1.9604266521704047e-10
277.62762762762765 4.088705487395052e-09 2.0443527436975262e-10
278.028028028028 4.2634818771694086e-09 2.1317409385847043e-10
278.42842842842845 4.445457150078733e-09 2.222728575039367e-10
278.8288288288288 4.634916436332385e-09 2.3174582181661926e-10
279.22922922922925 4.8321557006280955e-09 2.4160778503140475e-10
279.6296296296296 5.037482136070171e-09 2.518741068035085e-10
280.03003003003005 5.251214571749111e-09 2.6256072858745553e-10
280.4304304304304 5.473683894433389e-09 2.7368419472166944e-10
280.83083083083085 5.7052334848377476e-09 2.8526167424188734e-10
281.2312312312312 5.9462196689451315e-09 2.973109834472566e-10
281.63163163163165 6.197012184880129e-09 3.098506092440065e-10
282.032032032032 6.457994665836898e-09 3.228997332918449e-10
282.43243243243245 6.729565139592675e-09 3.364782569796338e-10
282.8328328328328 7.012136545143318e-09 3.5060682725716596e-10
283.23323323323325 7.306137267020238e-09 3.6530686335101193e-10
283.6336336336336 7.612011687865114e-09 3.8060058439325576e-10
284.03403403403405 7.930220759851035e-09 3.965110379925517e-10
284.4344344344344 8.261242595565772e-09 4.130621297782886e-10
284.83483483483485 8.605573078983131e-09 4.302786539491565e-10
285.2352352352352 8.963726497171832e-09 4.4818632485859166e-10
285.63563563563565 9.336236193412258e-09 4.668118096706131e-10
286.036036036036 9.723655242406968e-09 4.861827621203484e-10
286.43643643643645 1.0126557148298718e-08 5.06327857414936e-10
286.8368368368368 1.054553656622398e-08 5.272768283111991e-10
287.23723723723725 1.0981210048157304e-08 5.490605024078653e-10
287.6376376376376 1.1434216813822935e-08 5.717108406911468e-10
288.03803803803805 1.1905219547474756e-08 5.952609773737379e-10
288.4384384384384 1.2394905221364888e-08 6.197452610682444e-10
288.83883883883885 1.2903985946754796e-08 6.451992973377399e-10
289.2392392392392 1.343319985334024e-08 6.71659992667012e-10
289.63963963963965 1.3983311997990196e-08 6.9916559989951e-10
290.04004004004 1.4555115303730972e-08 7.277557651865488e-10
290.44044044044045 1.51494315299272e-08 7.574715764963601e-10
290.8408408408408 1.5767112274644753e-08 7.883556137322377e-10
291.24124124124126 1.6409040010210497e-08 8.204520005105249e-10
291.6416416416416 1.707612915301e-08 8.538064576505e-10
292.04204204204206 1.776932716859725e-08 8.884663584298625e-10
292.4424424424424 1.848961571322782e-08 9.244807856613908e-10
292.84284284284286 1.9238011812945006e-08 9.619005906472503e-10
293.2432432432432 2.001556908140117e-08 1.0007784540700587e-09
293.64364364364366 2.082337897761563e-08 1.0411689488807815e-09
294.044044044044 2.1662572104912613e-08 1.083128605245631e-09
294.44444444444446 2.2534319552322505e-08 1.1267159776161253e-09
294.84484484484483 2.3439834279753966e-08 1.1719917139876985e-09
295.24524524524526 2.4380372548305507e-08 1.2190186274152755e-09
295.64564564564563 2.5357235397098607e-08 1.2678617698549305e-09
296.04604604604606 2.6371770168076247e-08 1.3185885084038126e-09
296.44644644644643 2.7425372080239668e-08 1.3712686040119837e-09
296.84684684684686 2.851948585484915e-08 1.4259742927424574e-09
297.24724724724723 2.965560739314584e-08 1.4827803696572924e-09
297.64764764764766 3.083528550821208e-08 1.541764275410604e-09
298.04804804804803 3.2060123712621015e-08 1.6030061856310508e-09
298.44844844844846 3.3331782063584236e-08 1.6665891031792117e-09
298.84884884884883 3.4651979067347326e-08 1.7325989533673663e-09
299.24924924924926 3.6022493644637295e-08 1.8011246822318649e-09
299.64964964964963 3.744516715902562e-08 1.872258357951281e-09
300.05005005005006 3.892190551010027e-08 1.9460952755050135e-09
300.45045045045043 4.0454681293426415e-08 2.022734064671321e-09
300.85085085085086 4.2045536029306714e-08 2.1022768014653357e-09
301.25125125125123 4.36965824624177e-08 2.184829123120885e-09
301.65165165165166 4.541000693446598e-08 2.270500346723299e-09
302.05205205205203 4.718807183205784e-08 2.359403591602892e-09
302.45245245245246 4.903311811203349e-08 2.451655905601675e-09
302.85285285285283 5.094756790660838e-08 2.547378395330419e-09
303.25325325325326 5.2933927210693406e-08 2.6466963605346704e-09
303.65365365365363 5.49947886538565e-08 2.7497394326928255e-09
304.05405405405406 5.7132834359463775e-08 2.8566417179731895e-09
304.45445445445444 5.935083889357067e-08 2.9675419446785334e-09
304.85485485485486 6.16516723062643e-08 3.0825836153132152e-09
305.25525525525524 6.403830326818213e-08 3.201915163409106e-09
305.65565565565566 6.65138023050281e-08 3.325690115251405e-09
306.05605605605604 6.908134513300481e-08 3.4540672566502407e-09
306.45645645645646 7.174421609812689e-08 3.587210804906345e-09
306.85685685685684 7.450581172248006e-08 3.7252905861240025e-09
307.25725725725727 7.736964436059522e-08 3.8684822180297615e-09
307.65765765765764 8.033934596914905e-08 4.016967298457452e-09
308.05805805805807 8.341867199333413e-08 4.1709335996667075e-09
308.45845845845844 8.661150537332139e-08 4.3305752686660695e-09
308.85885885885887 8.992186067431701e-08 4.496093033715851e-09
309.25925925925924 9.335388834382668e-08 4.6676944171913346e-09
309.65965965965967 9.69118790998457e-08 4.845593954992286e-09
310.0600600600601 1.006002684537802e-07 5.03001342268901e-09
310.46046046046047 1.0442364137201218e-07 5.22118206860061e-09
310.86086086086084 1.0838673708015165e-07 5.419336854007582e-09
311.26126126126127 1.1249445401406766e-07 5.624722700703384e-09
311.6616616616617 1.1675185492200995e-07 5.837592746100498e-09
312.06206206206207 1.2116417212210433e-07 6.0582086061052165e-09
312.46246246246244 1.2573681291978224e-07 6.286840645989112e-09
312.86286286286287 1.304753651896847e-07 6.523768259484236e-09
313.2632632632633 1.3538560312679782e-07 6.769280156339892e-09
313.66366366366367 1.4047349317167744e-07 7.023674658583871e-09
314.06406406406404 1.4574520011472847e-07 7.287260005736423e-09
314.46446446446447 1.5120709338468507e-07 7.560354669234255e-09
314.8648648648649 1.5686575352653614e-07 7.843287676326807e-09
315.26526526526527 1.62727978874278e-07 8.136398943713902e-09
315.66566566566564 1.6880079242410084e-07 8.440039621205042e-09
316.06606606606607 1.750914489136149e-07 8.754572445680746e-09
316.4664664664665 1.816074421130416e-07 9.080372105652083e-09
316.86686686686687 1.8835651233431493e-07 9.417825616715748e-09
317.26726726726724 1.9534665416430305e-07 9.767332708215155e-09
317.6676676676677 2.0258612442842126e-07 1.0129306221421064e-08
318.0680680680681 2.1008345039117896e-07 1.050417251955895e-08
318.4684684684685 2.178474382002961e-07 1.0892371910014807e-08
318.86886886886884 2.2588718158124852e-07 1.1294359079062426e-08
319.2692692692693 2.3421207078925622e-07 1.1710603539462812e-08
319.6696696696697 2.4283180182591814e-07 1.2141590091295908e-08
320.0700700700701 2.517563859279136e-07 1.2587819296395683e-08
320.47047047047045 2.609961593353217e-07 1.3049807966766088e-08
320.8708708708709 2.7056179334740887e-07 1.3528089667370444e-08
321.2712712712713 2.8046430467382287e-07 1.4023215233691146e-08
321.6716716716717 2.9071506608942153e-07 1.453575330447108e-08
322.07207207207205 3.013258174011846e-07 1.5066290870059234e-08
322.4724724724725 3.123086767358201e-07 1.5615433836791006e-08
322.8728728728729 3.23676152156861e-07 1.6183807607843048e-08
323.2732732732733 3.354411536205296e-07 1.677205768102648e-08
323.67367367367365 3.476170052794795e-07 1.7380850263973977e-08
324.0740740740741 3.6021745814417054e-07 1.801087290720853e-08
324.4744744744745 3.7325670311157065e-07 1.8662835155578535e-08
324.8748748748749 3.867493843713158e-07 1.9337469218565795e-08
325.27527527527525 4.0071061319965545e-07 2.0035530659982778e-08
325.6756756756757 4.1515598215178804e-07 2.075779910758941e-08
326.0760760760761 4.3010157966339523e-07 2.1505078983169765e-08
326.4764764764765 4.455640050726488e-07 2.227820025363244e-08
326.87687687687685 4.615603840739554e-07 2.307801920369777e-08
327.2772772772773 4.781083846153439e-07 2.3905419230767197e-08
327.6776776776777 4.952262332513646e-07 2.4761311662568232e-08
328.0780780780781 5.129327319639511e-07 2.5646636598197555e-08
328.47847847847845 5.312472754637976e-07 2.6562363773189882e-08
328.8788788788789 5.501898689853343e-07 2.750949344926672e-08
329.2792792792793 5.697811465883956e-07 2.848905732941978e-08
329.6796796796797 5.900423899804665e-07 2.9502119499023323e-08
330.08008008008005 6.109955478733035e-07 3.0549777393665184e-08
330.4804804804805 6.326632558882619e-07 3.163316279441309e-08
330.8808808808809 6.550688570251461e-07 3.27534428512573e-08
331.2812812812813 6.78236422709477e-07 3.391182113547386e-08
331.68168168168165 7.021907744338013e-07 3.5109538721690064e-08
332.0820820820821 7.26957506008612e-07 3.63478753004306e-08
332.4824824824825 7.525630064393657e-07 3.762815032196829e-08
332.8828828828829 7.79034483446008e-07 3.89517241723004e-08
333.28328328328325 8.063999876422118e-07 4.031999938211058e-08
333.6836836836837 8.346884373916282e-07 4.1734421869581415e-08
334.0840840840841 8.639296443591555e-07 4.319648221795779e-08
334.4844844844845 8.941543397755388e-07 4.4707716988776944e-08
334.88488488488485 9.253942014340415e-07 4.6269710071702084e-08
335.2852852852853 9.576818814385816e-07 4.7884094071929076e-08
335.6856856856857 9.910510347228433e-07 4.955255173614217e-08
336.0860860860861 1.0255363483607915e-06 5.127681741803958e-08
336.4864864864865 1.0611735716892337e-06 5.305867858446169e-08
336.8868868868869 1.0979995472635076e-06 5.4899977363175386e-08
337.2872872872873 1.136052242668363e-06 5.6802612133418156e-08
337.6876876876877 1.175370783205926e-06 5.87685391602963e-08
338.0880880880881 1.2159954854839122e-06 6.07997742741956e-08
338.4884884884885 1.25796789192726e-06 6.289839459636301e-08
338.8888888888889 1.301330806237024e-06 6.506654031185122e-08
339.2892892892893 1.3461283298215238e-06 6.730641649107619e-08
339.6896896896897 1.3924058992243334e-06 6.962029496121667e-08
340.0900900900901 1.440210324574997e-06 7.201051622874988e-08
340.4904904904905 1.4895898290892573e-06 7.447949145446287e-08
340.8908908908909 1.54059408964493e-06 7.702970448224652e-08
341.2912912912913 1.5932742784620598e-06 7.966371392310299e-08
341.6916916916917 1.6476831059147479e-06 8.238415529573741e-08
342.0920920920921 1.703874864504291e-06 8.519374322521456e-08
342.4924924924925 1.7619054740230941e-06 8.80952737011547e-08
342.8928928928929 1.8218325279395783e-06 9.109162639697893e-08
343.2932932932933 1.8837153410354762e-06 9.418576705177383e-08
343.6936936936937 1.9476149983273462e-06 9.738074991636733e-08
344.0940940940941 2.0135944053045024e-06 1.0067972026522513e-07
344.4944944944945 2.081718339517635e-06 1.0408591697588177e-07
344.8948948948949 2.1520535035512885e-06 1.076026751775644e-07
345.2952952952953 2.2246685794159094e-06 1.1123342897079546e-07
345.6956956956957 2.2996342843951733e-06 1.1498171421975867e-07
346.0960960960961 2.3770234283850473e-06 1.188511714192524e-07
346.4964964964965 2.456910972762166e-06 1.2284554863810832e-07
346.8968968968969 2.539374090820404e-06 1.269687045410202e-07
347.2972972972973 2.6244922298141724e-06 1.3122461149070864e-07
347.6976976976977 2.712347174649521e-06 1.3561735873247607e-07
348.0980980980981 2.803023113263787e-06 1.4015115566318934e-07
348.4984984984985 2.8966067037357504e-06 1.4483033518678752e-07
348.8988988988989 2.9931871431703032e-06 1.4965935715851515e-07
349.2992992992993 3.092856238400732e-06 1.5464281192003662e-07
349.6996996996997 3.1957084785545027e-06 1.5978542392772511e-07
350.1001001001001 3.3018411095287944e-06 1.6509205547643975e-07
350.5005005005005 3.4113542104222626e-06 1.7056771052111315e-07
350.9009009009009 3.5243507719730404e-06 1.7621753859865204e-07
351.3013013013013 3.6409367770505154e-06 1.8204683885252575e-07
351.7017017017017 3.761221283253239e-06 1.8806106416266198e-07
352.1021021021021 3.885316507663968e-06 1.942658253831984e-07
352.5025025025025 4.013337913815054e-06 2.006668956907527e-07
352.9029029029029 4.145404300918165e-06 2.072702150459083e-07
353.3033033033033 4.28163789541514e-06 2.14081894770757e-07
353.7037037037037 4.4221644449038595e-06 2.21108222245193e-07
354.1041041041041 4.567113314501199e-06 2.2835566572505995e-07
354.5045045045045 4.716617585698864e-06 2.3583087928494323e-07
354.9049049049049 4.870814157774825e-06 2.4354070788874127e-07
355.3053053053053 5.029843851822269e-06 2.514921925911134e-07
355.7057057057057 5.193851517458911e-06 2.596925758729456e-07
356.1061061061061 5.362986142282185e-06 2.6814930711410926e-07
356.5065065065065 5.5374009641374135e-06 2.768700482068707e-07
356.9069069069069 5.717253586264912e-06 2.8586267931324567e-07
357.3073073073073 5.9027060953982105e-06 2.9513530476991064e-07
357.7077077077077 6.0939251828820945e-06 3.046962591441047e-07
358.1081081081081 6.291082268884603e-06 3.145541134442302e-07
358.5085085085085 6.494353629777101e-06 3.24717681488855e-07
358.9089089089089 6.703920528757641e-06 3.351960264378821e-07
359.3093093093093 6.919969349795537e-06 3.4599846748977684e-07
359.7097097097097 7.142691734978335e-06 3.5713458674891676e-07
360.1101101101101 7.37228472533875e-06 3.6861423626693754e-07
360.5105105105105 7.60895090524836e-06 3.8044754526241804e-07
360.9109109109109 7.852898550460566e-06 3.926449275230284e-07
361.31131131131133 8.10434177988991e-06 4.0521708899449556e-07
361.7117117117117 8.363500711217862e-06 4.1817503556089325e-07
362.11211211211213 8.630601620412802e-06 4.315300810206401e-07
362.5125125125125 8.905877105260404e-06 4.4529385526302024e-07
362.91291291291293 9.189566252996393e-06 4.594783126498197e-07
363.3133133133133 9.481914812138573e-06 4.7409574060692864e-07
363.71371371371373 9.783175368619846e-06 4.891587684309923e-07
364.1141141141141 1.0093607526318886e-05 5.046803763159443e-07
364.51451451451453 1.0413478092095803e-05 5.206739046047901e-07
364.9149149149149 1.0743061265435776e-05 5.371530632717888e-07
365.31531531531533 1.1082638832809738e-05 5.54131941640487e-07
365.7157157157157 1.1432500366861112e-05 5.716250183430556e-07
366.11611611611613 1.1792943430534234e-05 5.896471715267118e-07
366.5165165165165 1.2164273786253823e-05 6.082136893126912e-07
366.91691691691693 1.254680561028004e-05 6.273402805140022e-07
367.3173173173173 1.2940861712354341e-05 6.470430856177171e-07
367.71771771771773 1.3346773760759066e-05 6.673386880379534e-07
368.1181181181181 1.3764882512919946e-05 6.882441256459974e-07
368.51851851851853 1.4195538051675443e-05 7.097769025837723e-07
368.9189189189189 1.4639100027345029e-05 7.319550013672514e-07
369.31931931931933 1.5095937905731794e-05 7.547968952865897e-07
369.7197197197197 1.556643122219312e-05 7.783215611096559e-07
370.12012012012013 1.605096984192133e-05 8.025484920960666e-07
370.52052052052056 1.6549954226575608e-05 8.274977113287805e-07
370.92092092092093 1.70637957074092e-05 8.5318978537046e-07
371.3213213213213 1.7592916765045236e-05 8.796458382522619e-07
371.72172172172174 1.8137751316046973e-05 9.068875658023487e-07
372.12212212212216 1.8698745006440768e-05 9.349372503220385e-07
372.52252252252254 1.9276355512351908e-05 9.638177756175954e-07
372.9229229229229 1.9871052847909307e-05 9.935526423954655e-07
373.32332332332334 2.0483319680590007e-05 1.0241659840295004e-06
373.72372372372377 2.1113651654168905e-05 1.0556825827084453e-06
374.12412412412414 2.1762557719445184e-05 1.0881278859722592e-06
374.5245245245245 2.2430560472925124e-05 1.1215280236462564e-06
374.92492492492494 2.3118196503635976e-05 1.1559098251817989e-06
375.32532532532537 2.3826016748256694e-05 1.1913008374128349e-06
375.72572572572574 2.4554586854753597e-05 1.2277293427376802e-06
376.1261261261261 2.5304487554708893e-05 1.2652243777354448e-06
376.52652652652654 2.6076315044540185e-05 1.3038157522270096e-06
376.92692692692697 2.6870681375806992e-05 1.3435340687903496e-06
377.32732732732734 2.7688214854811124e-05 1.3844107427405563e-06
377.7277277277277 2.8529560451694396e-05 1.4264780225847199e-06
378.12812812812814 2.9395380219250377e-05 1.469769010962519e-06
378.52852852852857 3.0286353721658288e-05 1.5143176860829144e-06
378.92892892892894 3.1203178473370955e-05 1.560158923668548e-06
379.3293293293293 3.214657038837148e-05 1.6073285194185743e-06
379.72972972972974 3.3117264240034416e-05 1.6558632120017214e-06
380.13013013013017 3.411601413182422e-05 1.705800706591211e-06
380.53053053053054 3.5143593979070646e-05 1.757179698953532e-06
380.9309309309309 3.620079800206665e-05 1.8100399001033327e-06
381.33133133133134 3.7288441230735535e-05 1.864422061536777e-06
381.73173173173177 3.840736002112213e-05 1.9203680010561068e-06
382.13213213213214 3.9558412583972984e-05 1.9779206291986495e-06
382.5325325325325 4.07424795256619e-05 2.037123976283095e-06
382.93293293293294 4.196046440173933e-05 2.098023220086967e-06
383.33333333333337 4.32132942833745e-05 2.1606647141687256e-06
383.73373373373374 4.450192033697744e-05 2.2250960168488723e-06
384.1341341341341 4.582731841728621e-05 2.291365920864311e-06
384.53453453453454 4.719048967421145e-05 2.359524483710573e-06
384.934934934935 4.8592461173734493e-05 2.4296230586867248e-06
385.33533533533534 5.003428653317487e-05 2.5017143266587437e-06
385.7357357357357 5.151704657112428e-05 2.575852328556215e-06
386.13613613613614 5.304184997237166e-05 2.652092498618583e-06
386.5365365365366 5.4609833968148905e-05 2.7304916984074454e-06
386.93693693693695 5.622216503201078e-05 2.8111082516005396e-06
387.3373373373373 5.7880039591707586e-05 2.8940019795853796e-06
387.73773773773775 5.958468475737487e-05 2.9792342378687443e-06
388.1381381381382 6.133735906640115e-05 3.0668679533200577e-06
388.53853853853855 6.313935324533379e-05 3.15696766226669e-06
388.9389389389389 6.499199098917564e-05 3.249599549458782e-06
389.33933933933935 6.689662975845614e-05 3.3448314879228074e-06
389.7397397397398 6.885466159445048e-05 3.442733079722524e-06
390.14014014014015 7.086751395293484e-05 3.5433756976467423e-06
390.5405405405405 7.293665055687445e-05 3.646832527843723e-06
390.94094094094095 7.506357226844241e-05 3.753178613422121e-06
391.3413413413414 7.724981798077853e-05 3.862490899038927e-06
391.74174174174175 7.94969655299198e-05 3.97484827649599e-06
392.1421421421421 8.180663262730518e-05 4.09033163136526e-06
392.54254254254255 8.418047781331844e-05 4.209023890665922e-06
392.942942942943 8.66202014322844e-05 4.3310100716142195e-06
393.34334334334335 8.912754662938675e-05 4.456377331469339e-06
393.7437437437437 9.170430036997549e-05 4.585215018498775e-06
394.14414414414415 9.435229448171299e-05 4.71761472408565e-06
394.5445445445446 9.707340672004646e-05 4.853670336002323e-06
394.94494494494495 9.986956185751165e-05 4.993478092875582e-06
395.3453453453453 0.00010274273279733666 5.137136639866832e-06
395.74574574574575 0.00010569494171188014 5.284747085594007e-06
396.1461461461462 0.00010872826120640089 5.436413060320045e-06
396.54654654654655 0.00011184481550869818 5.59224077543491e-06
396.9469469469469 0.00011504678168516156 5.752339084258077e-06
397.34734734734735 0.00011833639088376709 5.916819544188355e-06
397.7477477477478 0.00012171592960459054 6.0857964802295275e-06
398.14814814814815 0.00012518774099839764 6.259387049919882e-06
398.5485485485485 0.00012875422619390285 6.4377113096951435e-06
398.94894894894895 0.0001324178456542679 6.620892282713395e-06
399.3493493493494 0.00013618112056347322 6.809056028173661e-06
399.74974974974975 0.00014004663424313832 7.002331712156918e-06
400.1501501501501 0.00014401703360046052 7.200851680023026e-06
400.55055055055055 0.00014809503060786604 7.404751530393301e-06
400.950950950951 0.00015228340381505506 7.6141701907527535e-06
401.35135135135135 0.00015658499989409258 7.829249994704631e-06
401.7517517517517 0.00016100273521821486 8.050136760910745e-06
402.15215215215215 0.00016553959747504535 8.27697987375227e-06
402.5525525525526 0.0001701986473149222 8.509932365746112e-06
402.95295295295296 0.00017498302003503765 8.749151001751885e-06
403.3533533533533 0.00017989592730014133 8.99479636500707e-06
403.75375375375376 0.0001849406589005257 9.247032945026284e-06
404.1541541541542 0.00019012058454805032 9.506029227402516e-06
404.55455455455456 0.0001954391557109933 9.771957785549666e-06
404.9549549549549 0.0002008999074884941 1.0044995374424703e-05
405.35535535535536 0.00020650646052538358 1.0325323026269179e-05
405.7557557557558 0.00021226252296824416 1.061312614841221e-05
406.15615615615616 0.00021817189246347305 1.0908594623173653e-05
406.55655655655653 0.00022423845819826083 1.1211922909913043e-05
406.95695695695696 0.00023046620298528616 1.152331014926431e-05
407.3573573573574 0.00023685920539202773 1.1842960269601387e-05
407.75775775775776 0.00024342164191559014 1.2171082095779508e-05
408.15815815815813 0.00025015778920393315 1.2507889460196657e-05
408.55855855855856 0.00025707202632444274 1.2853601316222137e-05
408.958958958959 0.00026416883708078783 1.3208441854039391e-05
409.35935935935936 0.0002714528123789949 1.3572640618949747e-05
409.75975975975973 0.00027892865264375686 1.3946432632187843e-05
410.16016016016016 0.0002866011702859524 1.433005851429762e-05
410.5605605605606 0.00029447529222235806 1.4723764611117904e-05
410.96096096096096 0.00030255606244865513 1.512780312243276e-05
411.36136136136133 0.0003108486446667025 1.5542432233335127e-05
411.76176176176176 0.0003193583249672045 1.5967916248360225e-05
412.1621621621622 0.00032809051456883075 1.640452572844154e-05
412.56256256256256 0.0003370507526148827 1.6852537630744137e-05
412.96296296296293 0.00034624470902872424 1.7312235451436217e-05
413.36336336336336 0.00035567818742897767 1.7783909371448886e-05
413.7637637637638 0.0003653571281057717 1.826785640528859e-05
414.16416416416416 0.00037528761105922815 1.876438055296141e-05
414.56456456456453 0.0003854758591013087 1.9273792955065433e-05
414.96496496496496 0.00039592824102235 1.9796412051117502e-05
415.3653653653654 0.0004066512748235098 2.0332563741175494e-05
415.76576576576576 0.0004176516310163835 2.0882581550819177e-05
416.16616616616614 0.00042893613599113804 2.1446806799556906e-05
416.56656656656656 0.00044051177545444 2.2025588772722e-05
416.966966966967 0.0004523856979385453 2.2619284896927265e-05
417.36736736736736 0.000464565218382962 2.3228260919148102e-05
417.76776776776774 0.0004770578217900053 2.3852891089500265e-05
418.16816816816817 0.0004898711669557424 2.449355834778712e-05
418.5685685685686 0.0005030130902777253 2.5150654513886263e-05
418.96896896896897 0.0005164916096410091 2.5824580482050454e-05
419.36936936936934 0.0005303149283839623 2.6515746419198117e-05
419.76976976976977 0.0005444914393453534 2.7224571967267672e-05
420.1701701701702 0.0005590297289942997 2.7951486449714986e-05
420.57057057057057 0.0005739385816447077 2.8696929082235392e-05
420.970970970971 0.0005892269837556753 2.946134918778376e-05
421.3713713713714 0.000604904128319619 3.024520641598095e-05
421.7717717717718 0.0006209794193397769 3.1048970966988843e-05
422.17217217217217 0.0006374624763986951 3.187312381993476e-05
422.5725725725726 0.0006543631393195235 3.2718156965976174e-05
422.972972972973 0.0006716914729218041 3.358457364609021e-05
423.3733733733734 0.0006894577718735744 3.447288859367872e-05
423.77377377377377 0.0007076725656416122 3.538362828208062e-05
424.1741741741742 0.0007263466235416136 3.631733117708068e-05
424.5745745745746 0.0007454909598902113 3.727454799451056e-05
424.974974974975 0.0007651168392608154 3.8255841963040777e-05
425.37537537537537 0.0007852357818450871 3.926178909225434e-05
425.7757757757758 0.0008058595689221262 4.0292978446106316e-05
426.1761761761762 0.0008270002484373583 4.135001242186792e-05
426.5765765765766 0.0008486701406931466 4.243350703465733e-05
426.97697697697697 0.0008708818441532559 4.354409220766279e-05
427.3773773773774 0.000893648241363251 4.468241206816256e-05
427.7777777777778 0.0009169825049889651 4.584912524944827e-05
428.1781781781782 0.000940898103975314 4.704490519876571e-05
428.5785785785786 0.000965408809827588 4.82704404913794e-05
428.978978978979 0.0009905287030175607 4.952643515087804e-05
429.37937937937943 0.0010162721795166738 5.081360897583369e-05
429.7797797797798 0.0010426539574586342 5.2132697872931727e-05
430.1801801801802 0.0010696890839339557 5.348445419669779e-05
430.5805805805806 0.0010973929419185872 5.486964709592938e-05
430.98098098098103 0.0011257812573393564 5.628906286696782e-05
431.3813813813814 0.001154870106278638 5.774350531393189e-05
431.7817817817818 0.0011846759223208105 5.923379611604054e-05
432.1821821821822 0.0012152155040429887 6.0760775202149435e-05
432.58258258258263 0.0012465060226529061 6.23253011326453e-05
432.982982982983 0.0012785650297763868 6.392825148881935e-05
433.3833833833834 0.001311410465397262 6.557052326986312e-05
433.7837837837838 0.0013450606659525283 6.725303329762643e-05
434.18418418418423 0.0013795343725854221 6.897671862927112e-05
434.5845845845846 0.0014148507395594955 7.074253697797479e-05
434.984984984985 0.0014510293428363524 7.255146714181762e-05
435.3853853853854 0.0014880901888202557 7.44045094410128e-05
435.78578578578583 0.0015260537232724021 7.630268616362012e-05
436.1861861861862 0.0015649408403981438 7.824704201990718e-05
436.5865865865866 0.0016047728921100388 8.023864460550195e-05
436.986986986987 0.0016455716974701213 8.227858487350607e-05
437.38738738738743 0.0016873595523143252 8.436797761571627e-05
437.7877877877878 0.0017301592390627659 8.65079619531383e-05
438.1881881881882 0.0017739940367186941 8.869970183593472e-05
438.5885885885886 0.0018188877310598847 9.094438655299423e-05
438.98898898898904 0.0018648646250257834 9.324323125128918e-05
439.3893893893894 0.00191194954930366 9.5597477465183e-05
439.7897897897898 0.00196016787311791 9.80083936558955e-05
440.1901901901902 0.0020095455152254428 0.00010047727576127213
440.59059059059064 0.0020601089551211516 0.00010300544775605758
440.990990990991 0.0021118852444572513 0.00010559426222286256
441.3913913913914 0.002164902018680194 0.0001082451009340097
441.7917917917918 0.0022191875088888274 0.00011095937544444138
442.19219219219224 0.0022747705539180566 0.00011373852769590284
442.5925925925926 0.0023316806126516035 0.00011658403063258019
442.992992992993 0.002389947776568321 0.00011949738882841608
443.3933933933934 0.002449602782525808 0.0001224801391262904
443.79379379379384 0.002510677025785451 0.00012553385128927255
444.1941941941942 0.00257320257328381 0.00012866012866419047
444.5945945945946 0.002637212177153511 0.00013186060885767557
444.994994994995 0.0027027392884991716 0.0001351369644249586
445.39539539539544 0.0027698180714320914 0.0001384909035716046
445.7957957957958 0.002838483417368191 0.00014192417086840954
446.1961961961962 0.002908770959594533 0.00014543854797972666
446.5965965965966 0.0029807170881081865 0.00014903585440540935
446.99699699699704 0.0030543589647325287 0.00015271794823662645
447.3973973973974 0.003129734538516131 0.00015648672692580656
447.7977977977978 0.0032068825614184875 0.0001603441280709244
448.1981981981982 0.0032858426042881 0.000164292130214405
448.59859859859864 0.0033666550731376575 0.00016833275365688287
448.998998998999 0.003449361225721299 0.00017246806128606498
449.3993993993994 0.003534003188419922 0.00017670015942099614
449.7997997997998 0.003620623973438734 0.00018103119867193674
450.20020020020024 0.0037092674963231445 0.00018546337481615722
450.6006006006006 0.0037999785937984547 0.00018999892968992276
451.001001001001 0.0038928030419385336 0.0001946401520969267
451.4014014014014 0.003987787574669242 0.00019938937873346217
451.80180180180184 0.004084979902612581 0.00020424899513062908
452.2022022022022 0.0041844287322767015 0.00020922143661383511
452.6026026026026 0.00428618378559889 0.0002143091892799445
453.003003003003 0.004390295819845937 0.00021951479099229683
453.40340340340344 0.0044968166478792995 0.00022484083239396495
453.8038038038038 0.004605799158790504 0.00023028995793952526
454.2042042042042 0.004717297338913438 0.0002358648669456719
454.6046046046046 0.00483136629321962 0.00024156831466098095
455.00500500500505 0.004948062267103035 0.00024740311335515175
455.4054054054054 0.005067442668561167 0.00025337213342805834
455.8058058058058 0.005189566090778923 0.00025947830453894614
456.2062062062062 0.005314492335122035 0.0002657246167561017
456.60660660660665 0.0054422824345467646 0.0002721141217273383
457.007007007007 0.0055729986774334765 0.00027864993387167385
457.4074074074074 0.0057067046318504165 0.00028533523159252083
457.8078078078078 0.005843465170255407 0.0002921732585127704
458.20820820820825 0.00598334649464237 0.0002991673247321185
458.6086086086086 0.0061264161621406325 0.0003063208081070316
459.009009009009 0.006272743111073906 0.0003136371555536953
459.4094094094094 0.006422397687487352 0.00032111988437436766
459.80980980980985 0.0065754516721494806 0.00032877258360747405
460.2102102102102 0.006731978308038095 0.0003365989154019047
460.6106106106106 0.006892052328316691 0.00034460261641583456
461.011011011011 0.007055749984811298 0.00035278749924056487
461.41141141141145 0.007223149076994132 0.00036115745384970665
461.8118118118118 0.0073943289814833385 0.0003697164490741669
462.2122122122122 0.007569370682068476 0.0003784685341034239
462.6126126126126 0.007748356800267641 0.0003874178400133821
463.01301301301305 0.007931371626427208 0.00039656858132136044
463.4134134134134 0.008118501151372767 0.0004059250575686383
463.8138138138138 0.00830983309861956 0.0004154916549309781
464.2142142142142 0.008505456957151505 0.0004252728478575753
464.61461461461465 0.008705464014779528 0.00043527320073897646
465.015015015015 0.008909947392086491 0.00044549736960432457
465.4154154154154 0.009119002076970749 0.0004559501038485374
465.8158158158158 0.009332724959795292 0.0004666362479897647
466.21621621621625 0.009551214869154777 0.0004775607434577389
466.6166166166166 0.009774572608269668 0.0004887286304134834
467.017017017017 0.010002900992016044 0.0005001450496008022
467.4174174174174 0.010236304884604473 0.0005118152442302237
467.81781781781785 0.010474891237915479 0.000523744561895774
468.2182182182182 0.010718769130504084 0.0005359384565252043
468.6186186186186 0.01096804980728315 0.0005484024903641576
469.019019019019 0.011222846719897376 0.0005611423359948688
469.41941941941946 0.011483275567797761 0.0005741637783898882
469.8198198198198 0.011749454340029372 0.0005874727170014687
470.2202202202202 0.012021503357742156 0.0006010751678871079
470.6206206206206 0.012299545317438286 0.0006149772658719143
471.02102102102106 0.012583705334965375 0.0006291852667482688
471.4214214214214 0.012874110990269921 0.0006437055495134961
471.8218218218218 0.013170892372921359 0.0006585446186460679
472.22222222222223 0.013474182128420753 0.0006737091064210378
472.62262262262266 0.013784115505302915 0.0006892057752651457
473.02302302302303 0.01410083040305037 0.0007050415201525185
473.4234234234234 0.014424467420826337 0.000721223371041317
473.82382382382383 0.014755169907043062 0.0007377584953521532
474.22422422422426 0.015093084009777609 0.0007546542004888806
474.62462462462463 0.015438358728048525 0.0007719179364024263
475.025025025025 0.01579114596396693 0.0007895572981983466
475.42542542542543 0.016151600575776838 0.000807580028788842
475.82582582582586 0.016519880431796065 0.0008259940215898034
476.22622622622623 0.016896146465275156 0.000844807323263758
476.6266266266266 0.01728056273018601 0.0008640281365093008
477.02702702702703 0.01767329645795677 0.0008836648228978387
477.42742742742746 0.018074518115166187 0.0009037259057583095
477.82782782782783 0.018484401462212932 0.0009242200731106465
478.2282282282282 0.018903123612976153 0.0009451561806488077
478.62862862862863 0.019330865095481525 0.0009665432547740762
479.02902902902906 0.019767809913587092 0.0009883904956793548
479.42942942942943 0.02021414560970956 0.0010107072804854782
479.8298298298298 0.020670063328600403 0.0010335031664300202
480.23023023023023 0.021135757882194087 0.0010567878941097045
480.63063063063066 0.021611427815541616 0.001080571390777081
481.03103103103103 0.022097275473846576 0.001104863773692329
481.4314314314314 0.022593507070621827 0.0011296753535310912
481.83183183183183 0.023100332756983675 0.0011550166378491837
482.23223223223226 0.023617966692099243 0.0011808983346049623
482.63263263263264 0.024146627114807907 0.0012073313557403955
483.033033033033 0.024686536416432495 0.0012343268208216246
483.43343343343344 0.02523792121479897 0.0012618960607399484
483.83383383383386 0.025801012429482992 0.0012900506214741498
484.23423423423424 0.026376045358303464 0.0013188022679151733
484.6346346346346 0.026963259755079745 0.0013481629877539875
485.03503503503504 0.027562899908673503 0.0013781449954336754
485.43543543543547 0.028175214723334688 0.0014087607361667346
485.83583583583584 0.028800457800369432 0.0014400228900184717
486.2362362362362 0.029438887521154127 0.0014719443760577064
486.63663663663664 0.030090767131510866 0.0015045383565755435
487.03703703703707 0.030756364827468623 0.0015378182413734313
487.43743743743744 0.03143595384242944 0.001571797692121472
487.8378378378378 0.03212981253576263 0.0016064906267881317
488.23823823823824 0.03283822448284547 0.001641911224142274
488.63863863863867 0.033561478566574335 0.0016780739283287168
489.03903903903904 0.03429986907036847 0.0017149934535184237
489.43943943943947 0.03505369577268787 0.0017526847886343935
489.8398398398399 0.0358232640430881 0.001791163202154405
490.24024024024027 0.03660888493983508 0.0018304442469917542
490.64064064064064 0.03741087530910494 0.001870543765455247
491.04104104104107 0.03822955788578896 0.0019114778942894485
491.4414414414415 0.03906526139593031 0.0019532630697965156
491.84184184184187 0.039918320660816894 0.0019959160330408443
492.24224224224224 0.04078907670275295 0.0020394538351376475
492.64264264264267 0.04167787685253662 0.002083893842626831
493.0430430430431 0.04258507485866633 0.0021292537429333167
493.44344344344347 0.04351103099830573 0.002175551549915287
493.84384384384384 0.0444561121900272 0.002222805609501361
494.24424424424427 0.045420692108364545 0.0022710346054182276
494.6446446446447 0.04640515130020189 0.0023202575650100947
495.0450450450451 0.047409877303021715 0.0023704938651510857
495.44544544544544 0.04843526476504594 0.0024217632382522976
495.8458458458459 0.049481715567287685 0.0024740857783643847
496.2462462462463 0.05054963894755597 0.002527481947377799
496.6466466466467 0.051639451626426275 0.0025819725813213137
497.04704704704704 0.05275157793521957 0.0026375788967609786
497.4474474474475 0.05388644994600913 0.002694322497300457
497.8478478478479 0.05504450760369054 0.0027522253801845267
498.2482482482483 0.056226198860139784 0.0028113099430069886
498.64864864864865 0.057431979810499995 0.002871598990525
499.0490490490491 0.05866231483161382 0.002933115741580692
499.4494494494495 0.05991767672264057 0.0029958838361320286
499.8498498498499 0.061198546847895004 0.00305992734239475
500.25025025025025 0.06250541528192351 0.0031252707640961755
500.6506506506507 0.06383878095687114 0.003191939047843557
501.0510510510511 0.06519915181215259 0.00325995759060763
501.4514514514515 0.06658704494647336 0.0033293522473236683
501.85185185185185 0.06800298677223161 0.00340014933861158
502.2522522522523 0.06944751317233355 0.003472375658616678
502.6526526526527 0.07092116965945668 0.003546058482972834
503.0530530530531 0.0724245115377969 0.003621225576889845
503.45345345345345 0.0739581040673378 0.003697905203366891
503.8538538538539 0.07552252263067365 0.003776126131533683
504.2542542542543 0.07711835290242312 0.003855917645121156
504.6546546546547 0.07874619102127414 0.003937309551063708
505.05505505505505 0.08040664376469535 0.004020332188234768
505.4554554554555 0.08210032872635091 0.004105016436317546
505.8558558558559 0.08382787449625813 0.0041913937248129075
506.2562562562563 0.0855899208437286 0.0042794960421864295
506.65665665665665 0.087387118903128 0.004369355945156401
507.0570570570571 0.08922013136249736 0.004461006568124868
507.45745745745745 0.09108963265507918 0.0045544816327539595
507.8578578578579 0.09299630915377914 0.004649815457688957
508.25825825825825 0.09494085936862168 0.004747042968431084
508.6586586586587 0.09692399414722187 0.004846199707361094
509.05905905905905 0.09894643687832679 0.00494732184391634
509.4594594594595 0.10100892369848063 0.005050446184924032
509.85985985985985 0.10311220370182303 0.005155610185091152
510.2602602602603 0.10525703915310958 0.00526285195765548
510.66066066066065 0.10744420570396006 0.005372210285198004
511.0610610610611 0.10967449261240182 0.0054837246306200915
511.46146146146145 0.11194870296575117 0.00559743514828756
511.8618618618619 0.11426765390686974 0.005713382695343487
512.2622622622623 0.11663217686385322 0.00583160884319266
512.6626626626627 0.11904311778319779 0.00595215588915989
513.063063063063 0.12150133736649103 0.0060750668683245525
513.4634634634635 0.12400771131066748 0.006200385565533375
513.8638638638638 0.12656313055189514 0.0063281565275947575
514.2642642642643 0.12916850151314138 0.00645842507565707
514.6646646646647 0.1318247463554414 0.006591237317772071
515.065065065065 0.13453280323296232 0.006726640161648117
515.4654654654655 0.13729362655187952 0.006864681327593977
515.8658658658659 0.14010818723314172 0.007005409361657086
516.2662662662663 0.14297747297916177 0.007148873648958088
516.6666666666667 0.1459024885445002 0.007295124427225009
517.067067067067 0.148884256010575 0.007444212800528751
517.4674674674675 0.15192381506449573 0.007596190753224789
517.8678678678679 0.1550222232820133 0.007751111164100665
518.2682682682682 0.15818055641470838 0.007909027820735418
518.6686686686687 0.16139990868143392 0.008069995434071697
519.0690690690691 0.1646813930640731 0.008234069653203654
519.4694694694695 0.1680261416076972 0.00840130708038486
519.86986986987 0.1714353057251544 0.00857176528625772
520.2702702702702 0.17491005650615468 0.008745502825307734
520.6706706706707 0.1784515850309454 0.00892257925154727
521.0710710710711 0.18206110268856457 0.009103055134428228
521.4714714714714 0.1857398414998362 0.00928699207499181
521.8718718718719 0.18948905444506658 0.009474452722253331
522.2722722722723 0.1933100157965866 0.009665500789829333
522.6726726726727 0.19720402145616112 0.009860201072808057
523.0730730730731 0.20117238929734235 0.010058619464867117
523.4734734734735 0.20521645951283568 0.010260822975641785
523.8738738738739 0.20933759496693696 0.010466879748346848
524.2742742742744 0.21353718155313256 0.01067685907765663
524.6746746746746 0.21781662855688277 0.010890831427844139
525.0750750750751 0.2221773690237285 0.011108868451186426
525.4754754754755 0.22662086013271152 0.011331043006635576
525.8758758758759 0.23114858357524837 0.011557429178762419
526.2762762762763 0.23576204593949324 0.011788102296974664
526.6766766766767 0.24046277910025793 0.0120231389550129
527.0770770770771 0.24525234061459658 0.01226261703072983
527.4774774774776 0.25013231412309667 0.012506615706154836
527.8778778778778 0.25510430975695975 0.012755215487847988
528.2782782782783 0.2601699645509734 0.013008498227548673
528.6786786786787 0.26533094286239184 0.013266547143119594
529.0790790790791 0.27058893679588625 0.013529446839794313
529.4794794794796 0.2759456666345763 0.013797283331728815
529.8798798798799 0.28140288127723945 0.014070144063861976
530.2802802802803 0.2869623586818118 0.014348117934090592
530.6806806806808 0.2926259063152126 0.014631295315760634
531.081081081081 0.29839536160961666 0.014919768080480834
531.4814814814815 0.3042725924252289 0.015213629621261448
531.8818818818819 0.31025949751966964 0.015512974875983482
532.2822822822823 0.31635800702403566 0.015817900351201782
532.6826826826828 0.32257008292574774 0.016128504146287387
533.0830830830831 0.3288977195582422 0.016444885977912112
533.4834834834835 0.33534294409762466 0.016767147204881233
533.883883883884 0.3419078170663648 0.017095390853318244
534.2842842842842 0.3485944328440996 0.01742972164220498
534.6846846846847 0.3554049201856962 0.01777024600928481
535.0850850850851 0.3623414427465933 0.01811707213732967
535.4854854854855 0.3694061996155898 0.018470309980779493
535.885885885886 0.3766014258551057 0.01883007129275529
536.2862862862863 0.3839293930490551 0.019196469652452756
536.6866866866867 0.3913924098584293 0.019569620492921467
537.0870870870872 0.398992822584688 0.019949641129234398
537.4874874874874 0.40673301574099563 0.020336650787049784
537.8878878878879 0.4146154126315283 0.020730770631576415
538.2882882882883 0.42264247593882015 0.02113212379694101
538.6886886886887 0.4308167083193659 0.021540835415968296
539.0890890890892 0.43914065300748467 0.02195703265037423
539.4894894894895 0.4476168944276349 0.02238084472138175
539.8898898898899 0.45624805881522484 0.022812402940761246
540.2902902902904 0.46503681484608206 0.023251840742304106
540.6906906906906 0.473985874274622 0.023699293713731105
541.0910910910911 0.483097992580916 0.0241548996290458
541.4914914914915 0.4923759696266594 0.02461879848133297
541.8918918918919 0.5018226503202694 0.02509113251601347
542.2922922922924 0.5114409252911503 0.02557204626455752
542.6926926926927 0.5212337315732415 0.026061686578662077
543.0930930930931 0.5312040532980238 0.02656020266490119
543.4934934934936 0.5413549223970469 0.027067746119852347
543.8938938938938 0.5516894193141129 0.027584470965705647
544.2942942942943 0.5622106737272361 0.02811053368636181
544.6946946946947 0.5729218652805311 0.02864609326402656
545.0950950950951 0.5838262243260807 0.029191311216304038
545.4954954954956 0.5949270326760253 0.029746351633801276
545.8958958958959 0.6062276243648252 0.030311381218241267
546.2962962962963 0.617731386422045 0.030886569321102248
546.6966966966968 0.6294417596555865 0.03147208798277933
547.097097097097 0.6413622394456197 0.03206811197228098
547.4974974974975 0.6534963765493208 0.032674818827466034
547.8978978978979 0.6658477779165088 0.03329238889582545
548.2982982982983 0.6784201075163772 0.03392100537581886
548.6986986986988 0.6912170871754222 0.03456085435877111
549.0990990990991 0.7042424974266855 0.03521212487133428
549.4994994994995 0.7175001783705279 0.0358750089185264
549.8998998999 0.7309940305469786 0.03654970152734894
550.3003003003003 0.744728015819844 0.037236400790992205
550.7007007007007 0.758706158272807 0.03793530791364035
551.1011011011011 0.7729325451174399 0.038646627255872
551.5015015015015 0.7874113276135551 0.039370566380677756
551.901901901902 0.8021467220018286 0.040107336100091436
552.3023023023023 0.8171430104489299 0.0408571505224465
552.7027027027027 0.8324045420053413 0.04162022710026707
553.1031031031032 0.8479357335759686 0.04239678667879843
553.5035035035035 0.86374107090367 0.04318705354518351
553.9039039039039 0.8798251095659964 0.04399125547829982
554.3043043043043 0.8961924759851131 0.04480962379925566
554.7047047047047 0.9128478684512421 0.045642393422562114
555.1051051051052 0.9297960581596526 0.04648980290798264
555.5055055055055 0.947041890261434 0.04735209451307171
555.9059059059059 0.9645902849282331 0.048229514246411656
556.3063063063064 0.982446238431036 0.0491223119215518
556.7067067067067 1.0006148242332629 0.05003074121166314
557.1071071071071 1.0191011940983021 0.05095505970491511
557.5075075075075 1.0379105792116152 0.05189552896058075
557.9079079079079 1.0570482913176802 0.05285241456588402
558.3083083083084 1.0765197238719282 0.053825986193596416
558.7087087087087 1.0963303532076918 0.05481651766038459
559.1091091091091 1.1164857397186627 0.05582428698593315
559.5095095095096 1.1369915290567096 0.05684957645283549
559.9099099099099 1.1578534533454818 0.057892672667274096
560.3103103103103 1.1790773324098514 0.05895386662049257
560.7107107107107 1.2006690750214037 0.06003345375107018
561.1111111111111 1.2226346801602679 0.061131734008013396
561.5115115115116 1.2449802382933175 0.06224901191466588
561.911911911912 1.267711932669027 0.06338559663345136
562.3123123123123 1.2908360406292454 0.06454180203146229
562.7127127127128 1.3143589349379323 0.06571794674689663
563.1131131131131 1.3382870851271498 0.06691435425635749
563.5135135135135 1.3626270588605665 0.06813135294302833
563.9139139139139 1.3873855233144659 0.0693692761657233
564.3143143143143 1.4125692465768205 0.07062846232884104
564.7147147147148 1.4381850990642433 0.07190925495321217
565.1151151151151 1.4642400549573202 0.07321200274786602
565.5155155155155 1.4907411936544235 0.07453705968272119
565.915915915916 1.5176957012441972 0.07588478506220987
566.3163163163163 1.5451108719969717 0.0772555435998486
566.7167167167167 1.5729941098754503 0.07864970549377252
567.1171171171171 1.6013529300645168 0.08006764650322584
567.5175175175175 1.630194960520901 0.08150974802604506
567.917917917918 1.659527943542487 0.08297639717712436
568.3183183183183 1.6893597373577307 0.08446798686788655
568.7187187187187 1.7196983177354086 0.08598491588677043
569.1191191191192 1.7505517796148513 0.08752758898074259
569.5195195195195 1.7819283387568379 0.0890964169378419
569.91991991992 1.8138363334156788 0.09069181667078395
570.3203203203203 1.8462842260323307 0.09231421130161653
570.7207207207207 1.8792806049491562 0.09396403024745781
571.1211211211212 1.9128341861463412 0.09564170930731708
571.5215215215215 1.946953815000231 0.09734769075001155
571.9219219219219 1.9816484680640056 0.09908242340320028
572.3223223223224 2.0169272548708506 0.10084636274354257
572.7227227227227 2.052799419759596 0.1026399709879798
573.1231231231232 2.089274343723841 0.10446371718619205
573.5235235235235 2.1263615462838135 0.10631807731419068
573.9239239239239 2.1640706873821705 0.10820353436910854
574.3243243243244 2.2024115693033344 0.11012057846516674
574.7247247247248 2.2413941386170206 0.11206970693085104
575.1251251251251 2.281028488146063 0.11405142440730318
575.5255255255256 2.3213248589588744 0.11606624294794371
575.9259259259259 2.362293642386658 0.11811468211933288
576.3263263263264 2.403945382066149 0.12019726910330747
576.7267267267267 2.4462907760072796 0.12231453880036397
577.1271271271271 2.489340678687134 0.1244670339343567
577.5275275275276 2.533106103169542 0.1266553051584771
577.927927927928 2.5775982232510977 0.12887991116255493
578.3283283283283 2.6228283756339987 0.13114141878169994
578.7287287287288 2.668808062125497 0.13344040310627486
579.1291291291291 2.715548951864781 0.13577744759323906
579.5295295295296 2.763062883577335 0.13815314417886676
579.9299299299299 2.8113618678569976 0.1405680933928499
580.3303303303303 2.860458089476438 0.14302290447382193
580.7307307307308 2.910363909725865 0.14551819548629324
581.1311311311312 2.9610918687803958 0.1480545934390198
581.5315315315315 3.012654688097048 0.15063273440485245
581.931931931932 3.0650652728404846 0.15325326364202427
582.3323323323323 3.118336714338856 0.1559168357169428
582.7327327327328 3.1724822925699043 0.15862411462849518
583.1331331331331 3.227515478676872 0.1613757739338436
583.5335335335335 3.2834499375157122 0.16417249687578564
583.933933933934 3.340299530233129 0.16701497651165645
584.3343343343344 3.3980783168761475 0.16990391584380735
584.7347347347347 3.4568005590331796 0.172840027951659
585.1351351351352 3.516480722507621 0.17582403612538108
585.5355355355355 3.5771334800235888 0.17885667400117944
585.935935935936 3.638773713964627 0.18193868569823138
586.3363363363363 3.7014165191454875 0.1850708259572744
586.7367367367367 3.765077205617551 0.18825386028087757
587.1371371371372 3.8297713015082095 0.19148856507541046
587.5375375375376 3.8955145558943585 0.19477572779471797
587.9379379379379 3.962322941710666 0.1981161470855333
588.3383383383384 4.030212658692834 0.20151063293464172
588.7387387387387 4.099200136356251 0.2049600068178126
589.1391391391392 4.16930203701051 0.20846510185052555
589.5395395395395 4.24053525881006 0.212026762940503
589.9399399399399 4.312916938841377 0.21564584694206887
590.3403403403404 4.386464456247232 0.2193232228123616
590.7407407407408 4.461195435388134 0.2230597717694067
591.1411411411411 4.537127749041886 0.22685638745209435
591.5415415415416 4.614279521640891 0.23071397608204458
591.941941941942 4.692669132548264 0.23463345662741325
592.3423423423424 4.77231521937317 0.23861576096865852
592.7427427427428 4.853236681325018 0.2426618340662509
593.1431431431431 4.935452682608016 0.24677263413040085
593.5435435435436 5.018982655855932 0.25094913279279657
593.943943943944 5.10384630560705 0.2551923152803525
594.3443443443443 5.190063611821081 0.2595031805910541
594.7447447447448 5.27765483343685 0.26388274167184245
595.1451451451452 5.366640511972555 0.26833202559862773
595.5455455455456 5.457041475168213 0.27285207375841064
595.945945945946 5.5488788406711835 0.27744394203355915
596.3463463463463 5.642174019764754 0.2821087009882377
596.7467467467468 5.736948721141047 0.2868474360570524
597.1471471471472 5.833224954717719 0.291661247735886
597.5475475475475 5.9310250354996885 0.2965512517749845
597.947947947948 6.030371587486103 0.3015185793743052
598.3483483483484 6.131287547622903 0.3065643773811451
598.7487487487488 6.233796169801498 0.311689808490075
599.1491491491493 6.3379210289046535 0.3168960514452327
599.5495495495495 6.443686024898427 0.32218430124492137
599.94994994995 6.551115386973279 0.32755576934866404
600.3503503503504 6.660233677731757 0.33301168388658786
600.7507507507507 6.771065797426245 0.33855328987131234
601.1511511511512 6.883636988244823 0.34418184941224117
601.5515515515516 6.997972838647306 0.3498986419323654
601.951951951952 7.114099287751577 0.3557049643875789
602.3523523523525 7.232042629770382 0.36160213148851916
602.7527527527527 7.35182951849922 0.36759147592496105
603.1531531531532 7.4734869718568175 0.37367434859284093
603.5535535535536 7.597042376476662 0.37985211882383324
603.9539539539539 7.7225234923526624 0.38612617461763316
604.3543543543544 7.849958457537493 0.39249792287687474
604.7547547547548 7.979375792894653 0.3989687896447327
605.1551551551552 8.1108044069061 0.40554022034530496
605.5555555555557 8.244273600533889 0.41221368002669445
605.9559559559559 8.379813072137713 0.4189906536068857
606.3563563563564 8.51745292244941 0.42587264612247056
606.7567567567568 8.6572236596029 0.432861182980145
607.1571571571571 8.799156204222841 0.43995781021114216
607.5575575575576 8.943281894570424 0.4471640947285212
607.957957957958 9.089632491747912 0.4544816245873956
608.3583583583584 9.238240184962425 0.4619120092481213
608.7587587587589 9.389137596849583 0.46945687984247925
609.1591591591591 9.542357788856844 0.47711788944284234
609.5595595595596 9.697934266689376 0.48489671333446893
609.95995995996 9.85590098581504 0.4927950492907521
610.3603603603603 10.016292357034466 0.5008146178517233
610.7607607607608 10.17914325211159 0.5089571626055795
611.1611611611612 10.344489009468948 0.5172244504734473
611.5615615615616 10.512365439946864 0.5256182719973431
611.9619619619621 10.682808832627613 0.5341404416313807
612.3623623623623 10.855855960723979 0.542792798036199
612.7627627627628 11.031544087535568 0.5515772043767785
613.1631631631632 11.209910972470404 0.5604955486235201
613.5635635635635 11.39099487713477 0.5695497438567385
613.963963963964 11.57483457149111 0.5787417285745555
614.3643643643644 11.76146934008394 0.588073467004197
614.7647647647648 11.950938988336459 0.597546949416823
615.1651651651653 12.143283848916678 0.6071641924458339
615.5655655655655 12.338544788173648 0.6169272394086824
615.965965965966 12.53676321264727 0.6268381606323635
616.3663663663664 12.737981075648207 0.6368990537824104
616.7667667667668 12.942240883912136 0.647112044195607
617.1671671671672 13.149585704327698 0.657479285216385
617.5675675675676 13.360059170737863 0.6680029585368932
617.967967967968 13.573705490817904 0.6786852745408952
618.3683683683685 13.790569453028546 0.6895284726514274
618.7687687687687 14.010696433645451 0.7005348216822727
619.1691691691692 14.23413240386745 0.7117066201933727
619.5695695695696 14.460923937001208 0.7230461968500606
619.96996996997 14.691118215726938 0.734555910786347
620.3703703703704 14.924763039441796 0.7462381519720899
620.7707707707708 15.161906831685348 0.7580953415842674
621.1711711711712 15.402598647646002 0.7701299323823001
621.5715715715717 15.646888181749006 0.7823444090874503
621.9719719719719 15.894825775328206 0.7947412887664104
622.3723723723724 16.14646242438107 0.8073231212190536
622.7727727727728 16.40184978740815 0.8200924893704075
623.1731731731732 16.661040193338774 0.8330520096669388
623.5735735735736 16.924086649541923 0.8462043324770963
623.973973973974 17.191042849924465 0.8595521424962232
624.3743743743744 17.461963183118076 0.8730981591559039
624.7747747747749 17.736902740754186 0.8868451370377093
625.1751751751751 18.015917325827974 0.9007958662913985
625.5755755755756 18.29906346115486 0.9149531730577429
625.975975975976 18.58639839791599 0.9293199198957995
626.3763763763764 18.877980124297643 0.9438990062148823
626.7767767767768 19.173867374223082 0.9586933687111543
627.1771771771772 19.47411963617835 0.9737059818089177
627.5775775775776 19.778797162133763 0.9889398581066885
627.9779779779781 20.08796097656067 1.0043980488280337
628.3783783783783 20.401672885544137 1.020083644277207
628.7787787787788 20.719995485995813 1.0359997742997908
629.1791791791792 21.04299217496229 1.0521496087481146
629.5795795795796 21.370727159036107 1.0685363579518055
629.97997997998 21.703265463864774 1.0851632731932388
630.3803803803804 22.040672943762512 1.1020336471881256
630.7807807807808 22.383016291424926 1.1191508145712463
631.1811811811813 22.73036304774575 1.1365181523872876
631.5815815815815 23.082781611738945 1.1541390805869476
631.981981981982 23.440341250566288 1.1720170625283146
632.3823823823824 23.80311210967052 1.190155605483526
632.7827827827828 24.171165223016857 1.2085582611508427
633.1831831831832 24.544572523442728 1.2272286261721366
633.5835835835836 24.923406853115992 1.2461703426557997
633.983983983984 25.307741974105248 1.2653870987052624
634.3843843843845 25.697652579060538 1.284882628953027
634.7847847847847 26.093214302006583 1.304660715100329
635.1851851851852 26.494503729251086 1.3247251864625544
635.5855855855856 26.901598410404873 1.3450799205202437
635.985985985986 27.314576869521563 1.3657288434760781
636.3863863863864 27.733518616351166 1.3866759308175587
636.7867867867868 28.15850415771179 1.4079252078855895
637.1871871871872 28.589615008983206 1.4294807504491605
637.5875875875877 29.02693370571691 1.4513466852858459
637.9879879879879 29.470543815369457 1.473527190768473
638.3883883883884 29.920529949159175 1.496026497457959
638.7887887887888 30.37697777404323 1.5188488887021616
639.1891891891892 30.839974024822254 1.541998701241113
639.5895895895897 31.30960651637057 1.5654803258185288
639.98998998999 31.785964155991405 1.5892982077995705
640.3903903903904 32.269136955902745 1.6134568477951372
640.7907907907909 32.75921604585098 1.6379608022925487
641.1911911911911 33.25629368585511 1.6628146842927556
641.5915915915916 33.760463279084895 1.688023163954245
641.991991991992 34.27181938486822 1.7135909692434113
642.3923923923924 34.79045773183632 1.7395228865918162
642.7927927927929 35.31647523120241 1.7658237615601207
643.1931931931932 35.84996999017688 1.7924984995088438
643.5935935935936 36.391041325522366 1.8195520662761184
643.9939939939941 36.93978977724538 1.8469894888622684
644.3943943943943 37.49631712243047 1.8748158561215236
644.7947947947948 38.06072638921539 1.90303631946077
645.1951951951952 38.633121870908646 1.931656093545432
645.5955955955956 39.21360914025285 1.9606804570126428
645.995995995996 39.802295063832496 1.990114753191625
646.3963963963964 40.39928781662861 2.01996439083143
646.7967967967968 41.004696896723615 2.0502348448361807
647.1971971971973 41.61863314015319 2.0809316570076604
647.5975975975975 42.24120873591075 2.112060436795538
647.997997997998 42.87253724110459 2.14362686205523
648.3983983983984 43.51273359626699 2.17563667981335
648.7987987987988 44.16191414082044 2.2080957070410228
649.1991991991993 44.82019662869983 2.2410098314349916
649.5995995995996 45.48770024413119 2.27438501220656
650.0 46.164545617571314 2.3082272808785658


==> data/nochangeact.dat <==
x	y	err
0	781.14	0.133
1	781.266	0.095
2	781.092	0.086
3	781.182	0.095
4	781.192	0.094
5	781.173	0.088
6	781.189	0.081
7	781.231	0.084
8	781.197	0.092
9	781.192	0.084
10	781.131	0.090

